Radiation-hydrodynamical simulations of massive star formation using Monte Carlo radiative transfer: I. Algorithms and numerical methods

We present a set of new numerical methods that are relevant to calculating radiation pressure terms in hydrodynamics calculations, with a particular focus on massive star formation. The radiation force is determined from a Monte Carlo estimator and enables a complete treatment of the detailed microphysics, including polychromatic radiation and anisotropic scattering, in both the free-streaming and optically-thick limits. Since the new method is computationally demanding we have developed two new methods that speed up the algorithm. The first is a photon packet splitting algorithm that enables efficient treatment of the Monte Carlo process in very optically thick regions. The second is a parallelisation method that distributes the Monte Carlo workload over many instances of the hydrodynamic domain, resulting in excellent scaling of the radiation step. We also describe the implementation of a sink particle method that enables us to follow the accretion onto, and the growth of, the protostars. We detail the results of extensive testing and benchmarking of the new algorithms.

==> response.txt <==
I'd like to thank the referee for his positive report. I have
modified my paper in accordance with the referee's comments,
and I detail those changes below (these are highlighted in bold
in the manuscript).


>I would like to see some
>references to previous work on radiation hydrodynamics using Monte
>Carlo techniques. There are some very old and some very new
>references. The published letter from von Neumann to Richtmyer from
>1947 is a good place to start. More recent work by Noebauer, Roth,
>Kasen may be relevant for a brief discussion. 

I have cited the above papers (apart from the von Neumann letter!)
in a paragraph in the introduction.


>Very nice description of the technique of path length
>estimators. While relatively new to astronomy research, such methods
>have been used for decades in other areas of physics. See a nice
>overview and comparison of different estimators in the textbook A
>Monte Carlo Primer by Dupree & Fraley. Likewise, the technique of
>particle splitting is also well developed in other fields. 

I now acknowledge the history of particle splitting, and
refer to Cashwell and Everett in the section 3.

>Nice to see (1-g) appearing in equation 12 I witnessed the discussion
>at the Old Course Hotel in August 2013 perhaps a wee thank you to Jon
>Bjorkman? 

Indeed - I've thanked Jon and the referee in the acknowledgements.

>In section 2.2, perhaps add another figure along with figure 6 to show
>snapshots of the density and the development of the shell. I think
>this would add a nice visual to the paper. 

I've added the development of the shell from 0 kyr up to 8 kyr 
(Figure 4).

>Section 3 - can a brief description be included on how to implement
>the Plank-mean optical depth testing in 2D and 3D geometries? 

I've added a sentence regarding the optical depth boundary in 2d
and 3d in Section 3.

>Section 4 - if my understanding is correct, the parallel scheme
>requires different processors (nodes, computers, threads, whatever) to
>track photons in different parts of the grid. The transfer of photons
>between the different processors is done via stacks. I assume this
>involves saving information on each photon (position, direction,
>optical depth travelled, etc) and passing these arrays when they are
>populated. Can some more brief details be given on this? 

I've increased the level of detail in the second paragraph of section 4.

>How does the parallel technique compare to those presented in this
>paper: 
>http://nnsa.energy.gov/sites/default/files/nnsa/09-12-inlinefiles/Brunner_StoTran_PE.pdf 

Thanks for pointing out this paper. I've cited it, and named the 
algorithm that most closely resembles ours.


